Classical Novae Masquerading as Dwarf Novae? Outburst Properties of Cataclysmic Variables with ASAS-SN

The unprecedented sky coverage and observing cadence of the All-Sky Automated Survey for SuperNovae (ASAS-SN) has resulted in the discovery and continued monitoring of a large sample of Galactic transients. The vast majority of these are accretion-powered dwarf nova outbursts in cataclysmic variable systems, but a small subset are thermonuclear-powered classical novae. Despite improved monitoring of the Galaxy for novae from ASAS-SN and other surveys, the observed Galactic nova rate is still lower than predictions. One way classical novae could be missed is if they are confused with the much larger population of dwarf novae. Here, we examine the properties of 1617 dwarf nova outbursts detected by ASAS-SN and compare them to classical novae. We find that the mean classical nova brightens by ~11 magnitudes during outburst, while the mean dwarf nova brightens by only ~5 magnitudes, with the outburst amplitude distributions overlapping by roughly 15%. For the first time, we show that the amplitude of an outburst and the time it takes to decline by two magnitudes from maximum are positively correlated for dwarf nova outbursts. For classical novae, we find that these quantities are negatively correlated, but only weakly, compared to the strong anti-correlation of these quantities found in some previous work. We show that, even if located at large distances, only a small number of putative dwarf novae could be mis-classified classical novae suggesting that there is minimal confusion between these populations. Future spectroscopic follow-up of these candidates can show whether any are indeed classical novae.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
